Private Continual Release of Real-Valued Data Streams

We present a differentially private mechanism to display statistics (e.g., the moving average) of a stream of real valued observations where the bound on each observation is either too conservative or unknown in advance. This is particularly relevant to scenarios of real-time data monitoring and reporting, e.g., energy data through smart meters. Our focus is on real-world data streams whose distribution is light-tailed, meaning that the tail approaches zero at least as fast as the exponential distribution. For such data streams, individual observations are expected to be concentrated below an unknown threshold. Estimating this threshold from the data can potentially violate privacy as it would reveal particular events tied to individuals [1]. On the other hand an overly conservative threshold may impact accuracy by adding more noise than necessary. We construct a utility optimizing differentially private mechanism to release this threshold based on the input stream. Our main advantage over the state-of-the-art algorithms is that the resulting noise added to each observation of the stream is scaled to the threshold instead of a possibly much larger bound; resulting in considerable gain in utility when the difference is significant. Using two real-world datasets, we demonstrate that our mechanism, on average, improves the utility by a factor of 3.5 on the first dataset, and 9 on the other. While our main focus is on continual release of statistics, our mechanism for releasing the threshold can be used in various other applications where a (privacy-preserving) measure of the scale of the input distribution is required.

==> rebuttal/reviews.txt <==
NDSS 2019 Paper #535 Reviews and Comments
===========================================================================
Paper #535 Private Continual Release of Real-Valued Data Streams


Review #535A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Novelty
-------
2. Incremental improvement

Paper summary
-------------
This paper proposes a differentially-private mechanism for continuously releasing an upper bound on a data stream. The assumption is that the data is upper-bounded with high probability, but this upper bound is unknown. Computing this upper bound directly may violate the privacy of users, so this scheme uses a DP mechanism to compute such an upper bound. The mechanism is based on the BT algorithm, but the authors make some modifications to enable the noise to scale not based on B (the absolute upper bound), but based on tau (the upper bound that applies to “most” of the data).

Comments for author
-------------------
Overall, the topic of the paper would probably be a better fit for a privacy conference (there’s not much of a networking aspect here), though the topic of DP in streaming data I think is of interest to some NDSS attendees. The paper itself is interesting; the algorithm relies heavily on the BT algorithm, but they make some changes to achieve their target objective. The analysis appears to be correct, though I did not verify all the algebra. The authors also made sure to show the difference in error between the BT algorithm and their algorithm, which is significant. 

Your claim that many real-world distributions are light-tailed goes against typical folklore (i.e. most real data is heavy-tailed). I think it would be helpful to describe what classes of data we expect to be heavy- vs. light-tailed, and describe why such applications are amenable to DP data release. For example, I have a mental model that datasets relating to human habits tend to be heavy-tailed; data about human habits seems like the most sensitive class of data, and most likely to be released with DP. Is this intuition wrong? 

You say the parent node stores the union of its child intervals. So the parent of [1,1] and [2,2] stores {1,2}. Is that what you meant? Or do you want the parent to store [1,2]? If the latter, the notation [a,b] is usually used for real intervals; if you want to use it for integer intervals, you should specify that in the notation.



Review #535B
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
2. Some familiarity

Novelty
-------
3. New contribution

Paper summary
-------------
This paper presents a differentially private method for computing a moving average on streaming data. I really liked the application of differential privacy to a streaming algorithm. The authors also do a good job of investigating aspects that make the problem challenging in this setting (e.g., not knowing how many/the magnitude of outliers). Perhaps outside of the scope of this work, I would have liked to see more comment on the computational overheads of computing a statistic on streaming data in this way (specifically with an eye towards high volume data that is often processed in a streaming manner).

Comments for author
-------------------
Computing differentially private statistics on streaming data is an important problem. This paper develops an algorithm to compute statistics on streaming data that are differentially private. Overall, I like the problem and the approach. 

Some aspects of the paper that could be improved upon:

* The assumption of light tail distributions. It would be good to see if you can identify broad classes of distributions you may want to apply this to and what real world settings they map to. E.g., sadly network data would likely not meet this light-tail property. 

* Related to the previous point, if the distribution is not light tailed, how does this impact your algorithm/statistics computation. Will you be able to detect that your estimated upper bound was incorrect? Will it quietly discard these values? What does this mean for privacy of the outlying data point?

* It wasn't clear to me how notions of epsilon and privacy budget would shift in the notion of streaming data (or if they would). Some discussion of this would also be helpful.

